Aligning Robot Navigation Behaviors with Human Intentions and Preferences

Recent advances in the field of machine learning have led to new ways for mobile robots to acquire advanced navigational capabilities. However, these learning-based methods raise the possibility that learned navigation behaviors may not align with the intentions and preferences of people, a problem known as value misalignment. To mitigate this risk, this dissertation aims to answer the question: "How can we use machine learning methods to align the navigational behaviors of autonomous mobile robots with human intentions and preferences?" First, this dissertation addresses this question by introducing a new approach to learning navigation behaviors by imitating human-provided demonstrations of the intended navigation task. This contribution allows mobile robots to acquire autonomous visual navigation capabilities through imitation, using a novel objective function that encourages the agent to align with the human's navigation objectives and penalizes misalignment. Second, this dissertation introduces two algorithms to enhance terrain-aware off-road navigation for mobile robots by learning visual terrain awareness in a self-supervised manner. This contribution enables mobile robots to respect a human operator's preferences for navigating different terrains in urban outdoor environments, while extrapolating these preferences to visually novel terrains by leveraging multi-modal representations. Finally, in the context of robot navigation in human-occupied environments, this dissertation introduces a dataset and an algorithm for robot navigation in a socially compliant manner in both indoor and outdoor environments. In summary, the contributions in this dissertation take significant steps toward addressing the value alignment problem in autonomous navigation, enabling mobile robots to navigate autonomously with objectives that align with human intentions and preferences.

==> README.txt <==
Hello! Congratulations on making it this far.

To use this template, you will need to select one of the following documents as the main document for LaTeX to compile, whichever is appropriate for your ETD:

* dissertation.tex
* masterreport.tex
* masterthesis.tex
* treatise.tex

Once you've selected that, generate a PDF for more information about this template. =)

Note: you may change the type of document (and specific degree!) using commands (see the Introduction), but these files are ready for editing for each main type of ETD.

In the template, `structural/about.tex` includes information about your name, title, and committee. `structural/body.tex` is all the content (including some auto-generated pages). `structural/preamble.tex` contains some setup. Feel free to consolidate these documents into one file -- they are separated to simplify updating this template.

As of Spring 2023, you may find it easiest to use pdfLaTeX to generate the PDF file. The template includes some instructions on how to use it so that the formatting is correct. As always, be sure to check with the Graduate School for any formatting requirements. This template includes all current page/section types, which may not be needed for your ETD. For example, my ETD did not include: epigraph, preface, illustrations, maps, slides, vita, or glossary.

Congratulations on your academic journey so far and good luck! ~Evan Ott, Statistics PhD '22.
